Detection and Inference of Randomness-based Behavior for Resilient Multi-vehicle Coordinated Operations

A resilient multi-vehicle system cooperatively performs tasks by exchanging information, detecting, and removing cyber attacks that have the intent of hijacking or diminishing performance of the entire system. In this paper, we propose a framework to: i) detect and isolate misbehaving vehicles in the network, and ii) securely encrypt information among the network to alert and attract nearby vehicles toward points of interest in the environment without explicitly broadcasting safety-critical information. To accomplish these goals, we leverage a decentralized virtual spring-damper mesh physics model for formation control on each vehicle. To discover inconsistent behavior of any vehicle in the network, we consider an approach that monitors for changes in sign behavior of an inter-vehicle residual that does not match with an expectation. Similarly, to disguise important information and trigger vehicles to switch to different behaviors, we leverage side-channel information on the state of the vehicles and characterize a hidden spring-damper signature model detectable by neighbor vehicles. Our framework is demonstrated in simulation and experiments on formations of unmanned ground vehicles (UGVs) in the presence of malicious man-in-the-middle communication attacks.

==> Final Material/ReadMe.txt <==
Description: The video contains the simulations and experiments performed with UGV swarms that demonstrate our framework for resiliency against stealthy attacks that present non-random behavior.

Player Information: This video can be played with any video player which supports .mp4 file format such as 'Windows Media Player 12', 'VLC Media Player', 'QuickTime Player'.

File contains:
- Introduction slide with Motivation, Goal, and Approach of this paper.
- Two Matlab simulations: 1) An unprotected vehicle network that is subject to communication attacks, which hijacks the system away from the intended goal, and 2) A protected vehicle network that remains resilient to communication attacks. A vehicle discovers an object, switches to the hidden model to emit the detectable hidden signature, allowing the neighboring vehicles to also converge to the object.
- Two TurtleBot2 experiments: 1) An unprotected vehicle network that succumbs to a hijacking attack on the communication channel, and 2) The protected vehicle network that is resilient to the same communication attack in the previous experiment. During the experiment, a TurtleBot comes within visual range of an object, then switches to the hidden model to emit the hidden signature, allowing the neighboring vehicles to converge to the object.


Contact Information: For the extended material, the reader can contact the corresponding author:
Paul J Bonczek
Department of Electrical and Computer Engineering, University of Virginia, Charlottesville, VA, USA
pjb4xn@virginia.edu


==> Final Material/Summary.txt <==
TITLE: Detection and Inference of Randomness-based Behavior for Resilient Multi-vehicle Coordinated Operations

In the following video, we demonstrate our resilient robotic framework through simulations in Matlab and experiments with TurtleBot2 UGVs. We leverage virtual spring-damper physics models and randomness-based characteristics to monitor for stealthy communication attacks that attempt to hijack the multi-vehicle system. Furthermore, as vehicles discover an object of interest in the environment, they switch to a hidden model to produce a detectable hidden signature for neighboring vehicles to find, which is unknown to potentially malicious attackers. In all of the simulations and experiments, a swarm of UGVs is tasked to navigate through a cluttered environment from initial positions to a desired goal point. Between 00:15 and 00:23, we show a simulation where the swarm is unprotected from cyber-attacks on the communication channel which ultimately drives the system away from the intended goal. Between 00:24 and 00:34, we show the protected network that is resilient to these communication attacks, and where a vehicle discovers an object of interest and switches to the hidden model to relay a hidden signature, which is detected by neighbors and enables them to be attracted to that object task. Similarly, we run similar case studies within the lab environment, where between 00:36 and 00:45 we demonstrate an unprotected vehicle network being hijacked by a stealthy communication attack on a vehicle. Between 00:46 and 00:57, we implement the same communication attack on the protected swarm that is able to detect and isolate the misbehaving vehicle, allowing for a vehicle to discover the object and attract its neighbors via the hidden signature.


